Higgs-Boson Masses and Mixing Matrices in the NMSSM: Analysis of On-Shell Calculations

We analyze the Higgs-boson masses and mixing matrices in the NMSSM based on an on-shell (OS) renormalization of the gauge-boson and Higgs-boson masses and the parameters of the top/scalar top sector. We compare the implementation of the OS calculations in the codes NMSSMCALC and NMSSM-FeynHiggs up to $\mathcal{({\alpha}_t{\alpha}_s)}$. We identify the sources of discrepancies at the one- and at the two-loop level. Finally we compare the OS and $\overline{\text{DR}}$ evaluation as implemented in NMSSMCALC. The results are important ingredients for an estimate of the theoretical precision of Higgs-boson mass calculations in the NMSSM.

==> plots/AlfaS.dat <==
 AlfasMT
  0.10697290000000000     
 MT in LoopTools: MT
   172.90000000000001     
 mudim in LoopTools: scalefactor*MT
   172.90000000000001     


==> plots/MT.dat <==
 MT2, MT
   27354.224447261862        165.39112566054402     


==> plots/MTrun.dat <==
   172.90000000000001     


==> plots/SATree.dat <==
 -0.10069022852222079     


==> plots/blank.dat <==
""     ""
0.     0.
0.     0.


==> plots/diffMasterI1LR.dat <==
n	Scen	MH1	MH2	MH3
1	TP1	0.	0.009999999999990905	0.09999999999990905
2	TP2	0.	0.	0.16000000000076398
3	TP3	0.7399999999999949	-0.4099999999999966	0.2699999999999818
4	TP4	0.09000000000000341	-0.09000000000000341	0.29000000000002046
5	TP5	0.3999999999999915	-0.799999999999983	0.2999999999999545

==> plots/diffMasterII1LR.dat <==
n	Scen	MH1	MH2	MH3
1	TP1	-0.05000000000001137	-0.14000000000010004	1.2599999999997635
2	TP2	0.	0.	0.
3	TP3	-1.0800000000000125	0.6299999999999955	1.0400000000000773
4	TP4	-0.15000000000000568	0.5199999999999818	1.089999999999975
5	TP5	0.04999999999999716	0.9799999999999898	-0.03999999999996362

==> plots/diffMasterIIR.dat <==
n	Scen	MH1-1L	MH2-1L	MH3-1L	MH1	MH2	MH3
1	TP1	-0.04	0.	0.03	-0.04	-0.06	0.09
2	TP2	0.	0.	0.	0.	0.	0.
3	TP3	0.16	1.06	-0.05	-0.48	0.99	-0.11
4	TP4	0.88	0.9500000000000001	-0.28	0.97	0.15	-0.26
5	TP5	0.04	1.01	-0.04	-0.06	0.52	-0.12

==> plots/diffMasterIR.dat <==
n	Scen	MH1-1L	MH2-1L	MH3-1L	MH1	MH2	MH3
1	TP1	0.	0.01	0.1	-0.02	0.	-0.01
2	TP2	0.	0.	-0.13	0.05	0.	-0.14
3	TP3	0.09	-0.39	0.18	0.04	-0.36	0.27
4	TP4	-0.25	-0.14	0.26	-0.49	-0.02	0.32
5	TP5	0.02	-0.76	0.26	-0.6	0.07	0.41000000000000003

==> plots/heavyDiffMasterI.dat <==
Delta	TP1	TP2	TP3	TP4	TP5
Reparametrisation	0.09999999999990905	-0.13000000000010914	0.18000000000006366	0.2599999999999909	0.2599999999999909
Approximation	-0.11000000000012733	-0.010000000000218279	0.09000000000003183	0.060000000000002274	0.14999999999997726

==> plots/heavyDiffMasterII.dat <==
Delta	TP1	TP2	TP3	TP4	TP5
Reparametrisation	0.02999999999974534	0.	-0.05000000000006821	-0.28000000000002956	-0.03999999999996362
Approximation	0.06000000000040018	0.	-0.05999999999994543	0.020000000000038654	-0.08000000000004093

==> plots/heavyHiggsMaster.dat <==
n	Scen	NCI	NCII	ASMI	ASMII	FHI	FHII	MZI	MZII	DRI	DRII	mNCI	mNCII	mFHI	mFHII
1	TP1	2755.73	2752.14	2747.83	2692.84	2755.79	2752.25	2747.84	2692.75	2756.37	2754.11	2747.83	2692.27	2747.91	2692.98
2	TP2	6370.77	0.	6370.76	0.	6370.85	0.	6370.900000000001	0.	6371.21	0.	4344.11	0.	4344.16	0.
3	TP3	652.6	652.7	652.5600000000001	652.7	652.17	652.65	652.29	652.8100000000001	652.44	652.65	736.36	715.84	736.36	715.85
4	TP4	467.89	467.35	467.75	467.35	467.1	467.33	467.43	467.61	467.39	467.03000000000003	541.54	528.46	541.51	528.4300000000001
5	TP5	627.1800000000001	628.72	627.14	628.72	626.59	628.76	626.73	628.84	626.97	628.75	393.7	372.61	393.7	372.61

==> plots/heavyHiggsMaster1L.dat <==
n	Scen	NCI	NCII	FHI	FHII	MZI	MZII	NCI-mssm	NCII-mssm	FHI-mssm	FHII-mssm	MZI-mssm	MZII-mssm
2	TP2	6370.75	0.	6370.83	0.	6370.88	0.	4334.03	0.	4334.08	0.	4334.04	0.
3	TP3	652.80	653.13	652.49	653.04	652.62	653.18	739.23	734.72	739.23	734.72	739.23	734.72
4	TP4	468.63	468.32	468.01	468.3	468.37	468.6	545.19	543.45	545.14	543.41	545.19	543.45
5	TP5	627.34	629.19	626.94	629.14	627.08	629.23	703.22	690.04	703.22	690.04	703.22	690.04

==> plots/heavyHiggsMaster1L__Ramona_Gr__ber_s_conflicted_copy_2016-11-26_.dat <==
n	Scen	NCI	NCII	FHI	FHII	MZI	MZII
1	TP1	2766.75	2841.52	2766.7200000000003	2840.35	2766.66	2840.26
2	TP2	6367.7300000000005	0.	6367.64	0.	6367.57	0.
3	TP3	653.98	666.33	653.41	666.03	653.76	665.29
4	TP4	469.67	478.58	469.03000000000003	478.28000000000003	469.38	477.49
5	TP5	625.86	632.38	625.4300000000001	632.34	625.57	633.54

==> plots/heavyHiggsMasterLO.dat <==
n	Scen	MZI	MZII	GFI	GFII
1	TP1	2750.07	2694.65	2750.07	2694.65
2	TP2	6376.04	0.	6376.04	0.
3	TP3	650.7	644.74	651.0500000000001	645.07
4	TP4	463.45	459.06	463.74	459.35
5	TP5	625.96	625.71	626.33	626.0600000000001

==> plots/heavyHiggsMasterNoTP1.dat <==
n	Scen	NCI	NCII	ASMI	ASMII	FHI	FHII	MZI	MZII	DRI	DRII	mNCI	mNCII	mFHI	mFHII
2	TP2	6374.6	0.	6374.51	0.	6374.59	0.	6374.52	0.	6371.31	0.	4344.11	0.	4344.16	0.
3	TP3	650.87	645.34	650.80	645.37	650.4	645.4	650.52	644.41	652.48	652.64	736.36	715.84	736.36	715.85
4	TP4	465.72	461.31	465.57	461.35	464.91	461.32	465.23	460.49	467.42	467.01	541.54	528.46	541.51	528.43
5	TP5	626.09	626.46	626.02	626.43	626.46	626.47	625.6	627.68	627.	628.77	393.7	372.61	393.7	372.61

==> plots/heavyHiggsMaster__Ramona_Gr__ber_s_conflicted_copy_2016-11-26_.dat <==
n	Scen	NCI	NCII	ASMI	ASMII	FHI	FHII	MZI	MZII	DRI	DRII	mNCI	mNCII	mFHI	mFHII
1	TP1	2748.	2694.14	2747.83	2692.84	2747.91	2692.84	2747.84	2692.75	2756.37	2754.11	2747.83	2692.27	2747.91	2692.98
2	TP2	6374.6	0.	6374.51	0.	6374.59	0.	6374.52	0.	6371.31	0.	4344.11	0.	4344.16	0.
3	TP3	650.87	645.34	650.80	645.37	650.4	645.4	650.52	644.46	652.48	652.64	736.36	715.84	736.36	715.85
4	TP4	465.72	461.31	465.57	461.35	464.91	461.32	465.24	460.49	467.42	467.01	541.54	528.46	541.51	528.4300000000001
5	TP5	626.09	626.46	626.02	626.43	626.46	626.47	625.6	625.21	627.	628.77	393.7	372.61	393.7	372.61

==> plots/heavyMZ.dat <==
	TP1	TP2	TP3	TP4	TP5
r1LI	0.09000000000014552	0.16000000000076398	0.22000000000002728	0.29000000000002046	0.2899999999999636
r1LII	1.2599999999997635	0.	1.0400000000000773	1.089999999999975	-1.1599999999999682
a2LI	-0.010000000000218279	-0.010000000000218279	0.2800000000000864	0.3299999999999841	0.4199999999999591
a2LII	0.09000000000014552	0.	0.9099999999999682	0.8600000000000136	1.2200000000000273

==> plots/heavyMZI.dat <==
	TP1	TP2	TP3	TP4	TP5
reparametrisation	0.09999999999990905	-0.13000000000010914	0.18000000000006366	0.2599999999999909	0.2599999999999909
approximation	-0.010000000000218279	-0.14000000000032742	0.2700000000000955	0.3199999999999932	0.40999999999996817

==> plots/heavyMZII.dat <==
	TP1	TP2	TP3	TP4	TP5
reparametrisation	0.02999999999974534	0.	-0.05000000000006821	-0.28000000000002956	-0.03999999999996362
approximation	0.09000000000014552	0.	-0.11000000000001364	-0.2599999999999909	-0.12000000000000455

==> plots/hyRes1L2LI.dat <==
n	1L-NC	1L-mzFH	2L-NC	2L-mzFH	2L-FH	2L-NC-MSSM	2L-FH-MSSM
TP1	2766.75	2766.65	2755.73	2747.84	2755.79	2747.83	2747.91
TP2	6370.75	6370.88	6370.77	6370.900000000001	6370.85	4344.11	4344.16
TP3	652.8000000000001	652.62	652.6	652.29	652.17	736.36	736.36
TP4	468.63	468.37	467.89	467.43	467.1	541.54	541.51
TP5	627.34	627.08	627.1800000000001	626.73	626.59	393.7	393.7

==> plots/hyRes1L2LII.dat <==
n	1L-NC	1L-mzFH	2L-NC	2L-mzFH	2L-FH	2L-NC-MSSM	2L-FH-MSSM
TP1	2840.29	2840.26	2752.14	2692.75	2752.25	2692.27	2692.98
TP2	0.	0.	0.	0.	0.	0.	0.
TP3	653.13	653.1800000000001	652.7	652.8100000000001	652.65	715.84	715.85
TP4	468.32	468.6	467.35	467.61	467.33	528.46	528.4300000000001
TP5	629.19	629.23	628.72	628.84	628.76	372.61	372.61

==> plots/inp.dat <==
Block MODSEL
  3  1   # NMSSM
  5  0   # 0: CP-conserving; 2: general CP-violation
  6  2   # loop level 1: one 2:two
  7  1   # 1: DRbar scheme for top/stop-sector; 2: OS scheme for top/stop-sector
#
Block SMINPUTS
         1     1.28962000E+02   # alpha_em^(-1)
         2     1.16637000E-05   # G_F
         3     1.18400000E-01   # alpha_s
         4     9.11876000E+01   # Mz
         5     4.19000000E+00   # m_b^MS(mb)
         6     1.73500000E+02   # m_t
         7     1.77682000E+00   # m_tau
         9     8.03850000E+01   # Mw
        11     5.10998910E-04   # m_e
        13     1.05658367E-01   # m_mu
        21     4.95000000E-03   # m_d
        22     2.50000000E-03   # m_u
        23     1.00000000E-01   # m_s
        24     1.42000000E+00   # m_c
#
Block EXTPAR
         1     8.62372896E+02   # M1
         2     2.01462610E+02   # M2
         3     2.28530595E+03   # M3
        11     1.82404356E+03   # At
        12    -1.53864055E+03   # Ab
        13    -1.50251232E+03   # Atau
        25     4.01911871E+00   # tanbeta
        27     7.87996138E+02   # H_pm
        61     6.29055575E-01   # lambda
        62    -2.07876913E-01   # abskappa
        64     1.79701818E+02   # Akappa
        65     1.73663143E+02   # mu_eff
        32     3000.00000E+00   # ml_2
        33     2.46485221E+03   # ml_3
        35     3000.00000E+00   # mer_2
        36     3.00597132E+02   # mer_3
        42     3000.00000E+00   # mq_2
        43     1.33605285E+03   # mq_3
        45     3000.00000E+00   # mur_2
        46     1.17032946E+03   # mur_3
        48     3000.00000E+00   # mdr_2
        49     1.02905632E+03   # mdr_3


==> plots/parameterRG.dat <==
 MGl
   3261.0093600000000     
 Mf(6,3)
   165.39112566054402     
 MTy
   172.90000000000001     
 MTy2
   29894.410000000003     
 MStop
   36.363429446626704        30.087169176443638     
 MStop2
   1322.2990011197980        905.23774905194011     
 UStop
 ( 0.80689480024596016     ,  0.0000000000000000     ) ( 0.59069516786243670     ,  0.0000000000000000     )
 (-0.59069516786243670     ,  0.0000000000000000     ) ( 0.80689480024596016     ,  0.0000000000000000     )
 UStop2
  0.65107921866396801       0.34892078133603227     
  0.34892078133603227       0.65107921866396801     
 1/Alfa2L
   132.23322979128363     
 Alfa2L
  0.10697290000000000     


==> plots/res1L2LI.dat <==
n	1L-NC	1L-mzFH	2L-NC	2L-mzFH	2L-FH	2L-NC-MSSM	2L-FH-MSSM
TP1	141.54	141.54	121.84	116.28	115.7	116.95	116.38
TP2	140.67000000000002	140.67000000000002	120.42	114.66	114.12	114.64	114.11
TP3	136.57	136.98	125.67	123.78	124.07000000000001	99.94	99.36
TP4	132.25	132.16	127.68	126.48	127.13000000000001	89.3	88.60000000000001
TP5	135.3	136.1	123.7	118.84	118.75	97.63	97.10000000000001

==> plots/res1L2LII.dat <==
n	1L-NC	1L-mzFH	2L-NC	2L-mzFH	2L-FH	2L-NC-MSSM	2L-FH-MSSM
TP1	144.22	144.27	113.45	113.8	113.19	114.37	113.9
TP2	0.	0.	0.	0.	0.	0.	0.
TP3	141.3	140.67000000000002	124.01	123.10000000000001	123.31	101.82000000000001	101.19
TP4	127.75	127.9	128.86	128.39000000000001	128.24	90.88	90.13
TP5	138.93	137.95000000000002	118.84	118.28	119.03	98.98	98.4

==> plots/resMZI.dat <==
n	SM-1L	sg-1L	hy-1L	SM-2L	sg-2L	hy-2L
TP1	0.	0.01	0.1	-0.02	0.	-0.01
TP2	0.	0.	-0.13	0.05	0.	-0.14
TP3	-0.39	0.09	0.18	-0.36	0.04	0.27
TP4	-0.25	-0.14	0.26	-0.49	-0.02	0.32
TP5	-0.76	0.02	0.26	0.07	-0.6	0.41000000000000003

==> plots/resMZII.dat <==
n	SM-1L	sg-1L	hy-1L	SM-2L	sg-2L	hy-2L
TP1	-0.04	0.	0.03	-0.04	-0.06	0.09
TP2	0.	0.	0.	0.	0.	0.
TP3	1.06	0.16	-0.05	0.99	-0.48	-0.11
TP4	0.88	0.9500000000000001	-0.28	0.97	0.15	-0.26
TP5	1.01	0.04	-0.04	0.52	-0.06	-0.12

==> plots/se2RA.dat <==
 (  85.221892001107335     ,  0.0000000000000000     )


==> plots/se2RDiag.dat <==
 (  7535.7289468673989     ,  0.0000000000000000     )
 (  307.97427414036929     ,  0.0000000000000000     )


==> plots/se2ROffDiag.dat <==
 ( -1724.2948441044427     ,  0.0000000000000000     )


==> plots/singDiffMasterI.dat <==
Delta	TP1	TP2	TP3	TP4	TP5
Reparametrisation	0.009999999999990905	0.	0.09000000000000341	-0.13999999999998636	0.020000000000010232
Approximation	-0.009999999999990905	0.	-0.04999999999999716	0.12000000000000455	-0.6200000000000045

==> plots/singDiffMasterII.dat <==
Delta	TP1	TP2	TP3	TP4	TP5
Reparametrisation	0.	0.	0.1599999999999966	0.9499999999999886	0.04000000000000625
Approximation	-0.060000000000172804	0.	-0.6400000000000006	-0.799999999999983	-0.09999999999999432

==> plots/singMZ.dat <==
	TP1	TP2	TP3	TP4	TP5
r1LI	0.	0.	0.7399999999999949	-0.09000000000000341	0.39000000000000057
r1LII	-0.14000000000010004	0.	-1.0800000000000125	0.5199999999999818	-0.030000000000001137
a2LI	0.	0.	0.05999999999998806	0.010000000000019327	-4.060000000000002
a2LII	-0.060000000000172804	0.	0.39000000000000057	0.5600000000000023	0.7900000000000063

==> plots/singMZI.dat <==
	TP1	TP2	TP3	TP4	TP5
reparametrisation	0.009999999999990905	0.	0.09000000000000341	-0.13999999999998636	0.020000000000010232
approximation	0.	0.	0.04000000000000625	-0.01999999999998181	-0.5999999999999943

==> plots/singMZII.dat <==
	TP1	TP2	TP3	TP4	TP5
reparametrisation	0.	0.	0.1599999999999966	0.9499999999999886	0.04000000000000625
approximation	-0.060000000000172804	0.	-0.480000000000004	0.15000000000000568	-0.05999999999998806

==> plots/singletMaster.dat <==
n	Scen	NCI	NCII	ASMI	ASMII	FHI	FHII	MZI	MZII	DRI	DRII	mNCI	mNCII	mFHI	mFHII
1	TP1	1797.45	1797.57	1797.45	1797.54	1797.45	1797.6200000000001	1797.45	1797.6000000000001	1797.46	1797.46	1797.5	1771.22	1797.5	1771.22
2	TP2	5951.36	0.	5951.36	0.	5951.36	0.	5951.36	0.	5951.36	0.	2949.58	0.	2949.58	0.
3	TP3	89.92	88.81	89.76	88.83	89.67	88.81	89.72	89.31	90.17	88.81	397.49	101.82000000000001	397.49	101.19
4	TP4	143.32	142.73	142.96	142.74	143.11	142.68	142.98	142.59	142.38	142.16	400.	386.45	400.	386.45
5	TP5	119.54	117.63	117.71000000000001	117.71000000000001	118.47	117.95	118.31	117.77	119.86	118.56	703.29	684.63	703.29	684.63

==> plots/singletMaster1L.dat <==
n	Scen	NCI	NCII	FHI	FHII	MZI	MZII	NCI-mssm	NCII-mssm	FHI-mssm	FHII-mssm	MZI-mssm	MZII-mssm
2	TP2	5951.36	0.	5951.36	0.	5951.36	0.	2949.58	0.	2949.58	0.	2949.58	0.
3	TP3	90.47	90.12	90.3	89.98	90.38	89.96	397.49	379.52	397.49	379.52	397.49	379.52
4	TP4	146.45	146.84	146.82	146.05	146.59	145.89	400.	386.45	400.	386.45	400.	386.45
5	TP5	120.93	120.57	120.82	120.51	120.91	120.53	393.7	372.61	393.7	372.61	393.7	372.61

==> plots/singletMaster1L__Ramona_Gr__ber_s_conflicted_copy_2016-11-26_.dat <==
n	Scen	NCI	NCII	FHI	FHII	MZI	MZII
1	TP1	1797.46	1797.47	1797.46	1797.6100000000001	1797.46	1797.6100000000001
2	TP2	5951.36	0.	5951.36	0.	5951.36	0.
3	TP3	90.89	84.77	89.88	86.24	90.15	85.85000000000001
4	TP4	147.16	152.48	147.48	152.59	147.25	151.96
5	TP5	121.44	120.12	120.97	120.04	121.05	120.15

==> plots/singletMasterLO.dat <==
n	Scen	MZI	MZII	GFI	GFII
1	TP1	1797.49	1795.76	1797.49	1795.76
2	TP2	5949.75	0.	5949.75	0.
3	TP3	78.05	70.87	78.5	71.36
4	TP4	137.35	129.58	137.8	129.98
5	TP5	100.56	97.54	101.16	98.

==> plots/singletMaster__Ramona_Gr__ber_s_conflicted_copy_2016-11-26_.dat <==
n	Scen	NCI	NCII	ASMI	ASMII	FHI	FHII	MZI	MZII	DRI	DRII	mNCI	mNCII	mFHI	mFHII
1	TP1	1797.46	1797.46	1797.45	1797.54	1797.45	1797.60	1797.45	1797.60	1797.46	1797.46	1797.5	1771.22	1797.5	1771.22
2	TP2	5951.36	0.	5951.36	0.	5951.36	0.	5951.36	0.	5951.36	0.	2949.58	0.	2949.58	0.
3	TP3	91.14	89.37	90.24	90.2	90.13	90.72	90.18	89.81	90.88	87.78	397.49	101.82	397.49	101.19
4	TP4	142.37	139.07	141.86	139.75	141.95	139.97	141.85	139.19	142.59	141.28	400.	386.45	400.	386.45
5	TP5	120.56	118.84	118.17	118.8	118.75	119.03	118.82	119.33	120.32	118.65	703.29	684.63	703.29	684.63

==> plots/smDiffMasterI.dat <==
Delta	TP1	TP2	TP3	TP4	TP5
Reparametrisation	0.	0.	-0.3900000000000148	-0.25	-0.7599999999999909
Approximation	-0.01999999999999602	0.04999999999999716	0.030000000000015348	-0.23999999999999488	0.8299999999999841

==> plots/smDiffMasterII.dat <==
Delta	TP1	TP2	TP3	TP4	TP5
Reparametrisation	-0.040000000000020464	0.	1.0600000000000023	0.8799999999999955	1.0100000000000193
Approximation	2.842170943040401e-14	0.	-0.07000000000000739	0.09000000000000341	-0.4900000000000091

==> plots/smHiggsMaster.dat <==
n	Scen	NCI	NCII	ASMI	ASMII	FHI	FHII	MZI	MZII	DRI	DRII	mNCI	mNCII	mFHI	mFHII
1	TP1	121.84	113.47	116.26	113.76	115.7	113.2	116.28	113.8	120.34	122.18	116.95	114.37	116.38	113.9
2	TP2	120.42	0.	114.7	0.	114.12	0.	114.65	0.	118.57000000000001	0.	114.64	0.	114.11	0.
3	TP3	126.16	125.8	123.9	125.87	124.55	125.02	124.26	124.88000000000001	124.88000000000001	124.86	99.94	101.82000000000001	99.36	101.19
4	TP4	126.44	126.65	125.07000000000001	126.71000000000001	126.17	126.29	125.56	125.74000000000001	126.15	125.9	89.3	90.88	88.60000000000001	90.13
5	TP5	124.44	123.51	122.88	123.60000000000001	122.93	123.10000000000001	122.81	123.08	123.28	125.2	97.63	98.98	97.10000000000001	98.4

==> plots/smHiggsMaster1L.dat <==
n	Scen	NCI	NCII	FHI	FHII	MZI	MZII	NCI-mssm	NCII-mssm	FHI-mssm	FHII-mssm	MZI-mssm	MZII-mssm
2	TP2	140.67	0.	139.68	0.	140.67	0.	140.66	0.	139.66	0.	140.66	0.
3	TP3	136.35	138.25	136.73	137.04	136.74	137.19	115.58	116.97	114.74	116.06	115.58	116.97
4	TP4	132.48	134.1	132.96	133.42	132.73	133.22	103.95	105.25	103.03	104.27	103.95	105.25
5	TP5	135.56	138.27	136.3	137.06	136.32	137.26	116.84	118.76	115.98	117.82	116.84	118.76

==> plots/smHiggsMaster1L__Ramona_Gr__ber_s_conflicted_copy_2016-11-26_.dat <==
n	Scen	NCI	NCII	FHI	FHII	MZI	MZII
1	TP1	141.54	144.22	140.53	143.1	141.54	144.27
2	TP2	140.67000000000002	0.	139.68	0.	140.67000000000002	0.
3	TP3	136.57	141.3	137.03	140.48	136.98	140.67000000000002
4	TP4	132.25	127.75	132.38	127.68	132.16	127.9
5	TP5	135.3	138.93	136.06	137.69	136.08	137.63

==> plots/smHiggsMasterLO.dat <==
n	Scen	MZI	MZII	GFI	GFII
1	TP1	88.23	88.38	88.21000000000001	88.36
2	TP2	89.22	0.	89.22	0.
3	TP3	104.32000000000001	99.8	105.	100.4
4	TP4	107.73	104.76	108.74000000000001	105.72
5	TP5	120.12	106.64	120.32000000000001	106.9

==> plots/smHiggsMasterNoTP1.dat <==
n	Scen	NCI	NCII	ASMI	ASMII	FHI	FHII	MZI	MZII	DRI	DRII	mNCI	mNCII	mFHI	mFHII
2	TP2	120.42	0.	114.66	0.	114.12	0.	114.66	0.	118.57	0.	114.64	0.	114.11	0.
3	TP3	125.67	124.01	123.48	124.21	124.07	123.31	123.78	123.10	124.86	124.68	99.94	101.82	99.36	101.19
4	TP4	127.68	128.86	126.05	129.	127.13	128.24	126.48	128.39	126.37	125.76	89.3	90.88	88.60	90.13
5	TP5	123.7	122.37	122.33	122.31	121.65	121.82	122.2	122.08	123.14	125.26	97.63	98.98	97.10	98.4

==> plots/smHiggsMaster__Ramona_Gr__ber_s_conflicted_copy_2016-11-26_.dat <==
n	Scen	NCI	NCII	ASMI	ASMII	FHI	FHII	MZI	MZII	DRI	DRII	mNCI	mNCII	mFHI	mFHII
1	TP1	121.84	113.45	116.26	113.76	115.7	113.19	116.28	113.8	120.34	122.18	116.95	114.37	116.38	113.9
2	TP2	120.42	0.	114.66	0.	114.12	0.	114.66	0.	118.57	0.	114.64	0.	114.11	0.
3	TP3	125.67	124.01	123.48	124.21	124.07	123.31	123.78	123.59	124.86	124.68	99.94	101.82	99.36	101.19
4	TP4	127.68	128.86	126.05	129.	127.13	128.24	126.48	128.39	126.37	125.76	89.3	90.88	88.60	90.13
5	TP5	123.7	122.37	122.33	122.31	121.65	121.82	122.23	121.52	123.14	125.26	97.63	98.98	97.10	98.4

==> plots/smMZ.dat <==
n	TP1	TP2	TP3	TP4	TP5
r1LI	0.	0.	-0.4099999999999966	0.09000000000000341	-0.7800000000000011
r1LII	-0.05000000000001137	0.	0.6299999999999955	-0.15000000000000568	1.3000000000000114
a2LI	-0.01999999999999602	0.	-0.29999999999999716	-0.4300000000000068	3.509999999999991
a2LII	-0.03999999999999204	0.	0.6200000000000045	0.6099999999999852	-0.5300000000000011

==> plots/smMZI.dat <==
n	TP1	TP2	TP3	TP4	TP5
reparametrisation	0.	0.	-0.3900000000000148	-0.25	-0.7599999999999909
approximation	-0.01999999999999602	0.04999999999999716	-0.35999999999999943	-0.4899999999999949	0.06999999999999318

==> plots/smMZII.dat <==
n	TP1	TP2	TP3	TP4	TP5
reparametrisation	-0.040000000000020464	0.	1.0600000000000023	0.8799999999999955	1.0100000000000193
approximation	-0.03999999999999204	0.	0.9899999999999949	0.9699999999999989	0.5200000000000102

==> plots/smRes1L2LI.dat <==
n	1L-NC	1L-mzFH	2L-NC	2L-mzFH	2L-FH	2L-NC-MSSM	2L-FH-MSSM
TP1	141.54	141.54	116.26	116.28	115.7	116.95	116.38
TP2	140.67000000000002	140.67000000000002	114.7	114.65	114.12	114.64	114.11
TP3	136.35	136.74	123.9	124.26	124.55	99.94	99.36
TP4	132.48	132.73	125.07000000000001	125.56	126.17	89.3	88.60000000000001
TP5	135.56	136.32	117.71000000000001	118.31	118.47	97.63	97.10000000000001

==> plots/smRes1L2LII.dat <==
n	1L-NC	1L-mzFH	2L-NC	2L-mzFH	2L-FH	2L-NC-MSSM	2L-FH-MSSM
TP1	144.23	144.27	113.76	113.8	113.2	114.37	113.9
TP2	0.	0.	0.	0.	0.	0.	0.
TP3	138.25	137.19	125.87	124.88000000000001	125.02	101.82000000000001	101.19
TP4	134.1	133.22	126.71000000000001	125.74000000000001	126.29	90.88	90.13
TP5	138.27	137.26	117.71000000000001	117.77	117.95	98.98	98.4
